The role of extensional rheology in the oral phase of swallowing: an in vitro study

Swallowing disorders deteriorate significantly the quality of life and can be lifethreatening. Texture modification using shear thinning food thickeners have proven effective in the management of dysphagia. Some studies have recently considered the positive role of cohesiveness, but there is still an insufficient understanding of the effect of the rheological properties of the liquid bolus on the dynamics of bolus transport, particularly when elasticity and extensional properties are combined with a shear thinning behaviour. This study combines steady shear, SAOS and capillary breakage extensional rheometry with an in vitro method to characterize the oral transport of elastic liquids. Bolus velocity and bolus length were measured from in vitro experiments using image analysis and related to the shear and extensional properties. A theory describing the bolus dynamics shows that the elastic and extensional properties do not influence significantly the oral transit dynamics. Conversely, in vitro results suggest that the extensional properties can affect the transition from the oral to the pharyngeal phase of swallowing, where thin, viscoelastic liquids lead to a fast transit, lower oral post-swallow residues and more compact bolus with a smoother surface, which may suggest a lower risk of fragmentation. This mechanistic explanation suggests that the benefit of the extensional properties of thin viscoelastic liquids in the management of dysphagia should be further evaluated in clinical trials.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


